Waveform Learning for Reduced Out-of-Band Emissions Under a Nonlinear Power Amplifier

Machine learning (ML) has shown great promise in optimizing various aspects of the physical layer processing in wireless communication systems. In this paper, we use ML to learn jointly the transmit waveform and the frequency-domain receiver. In particular, we consider a scenario where the transmitter power amplifier is operating in a nonlinear manner, and ML is used to optimize the waveform to minimize the out-of-band emissions. The system also learns a constellation shape that facilitates pilotless detection by the simultaneously learned receiver. The simulation results show that such an end-to-end optimized system can communicate data more accurately and with less out-of-band emissions than conventional systems, thereby demonstrating the potential of ML in optimizing the air interface. To the best of our knowledge, there are no prior works considering the power amplifier induced emissions in an end-to-end learned system. These findings pave the way towards an ML-native air interface, which could be one of the building blocks of 6G.

==> plot_data/aclr_boff_v2.csv <==
backoff,ML,practical,perfect,MLnotdd
10,27.7736613998,22.9878152562,22.9969806938,23.268092406
15,45.2087982561,32.3688014078,32.3693919177,32.8240354049
20,64.3234052619,47.6529847681,47.6530424496,48.3767972948
25,73.4115070473,56.551792847,56.5520169485,56.708656087


==> plot_data/aclrs_bo10_mn_d0.csv <==
ML,practical,perfect
27.7736613998,22.9878152562,22.9969806938


==> plot_data/aclrs_bo10_no_tdnn_mn1_b2.csv <==
ML,practical,perfect
23.2680924060,22.9942040690,22.9991163667


==> plot_data/aclrs_bo15_mn2_b3.csv <==
ML,practical,perfect
45.2087982561,32.3688014078,32.3693919177


==> plot_data/aclrs_bo15_no_tdnn_mn2_b2.csv <==
ML,practical,perfect
32.8240354049,32.3714215181,32.3715548538


==> plot_data/aclrs_bo20_mn1_b0.csv <==
ML,practical,perfect
64.3234052619,47.6529847681,47.6530424496


==> plot_data/aclrs_bo20_no_tdnn_mn2_d1.csv <==
ML,practical,perfect
48.3767972948,47.6503485799,47.6495260646


==> plot_data/aclrs_bo25_mn2_b3.csv <==
ML,practical,perfect
73.4115070473,56.5517928470,56.5520169485


==> plot_data/aclrs_bo25_no_tdnn_mn1_d1.csv <==
ML,practical,perfect
56.7086560870,56.5515668660,56.5517684818


==> plot_data/ber_boff_SNR24_v2.csv <==
backoff,ML,practical,perfect,MLnotdd
10,0.0084741237,0.046163532,0.0200817901,0.020978836
15,0.0065400546,0.0108477527,0.0054054302,0.0076153274
20,0.0067484706,0.0082501447,0.0048879726,0.0054696181
25,0.0064585813,0.0092394387,0.0049080343,0.0061579448


==> plot_data/ber_wrt_boff_v1.csv <==
backoff,ML,MLnotdnn,practical,perfect
10,

==> plot_data/bers_bo10_mn_d0.csv <==
SNR,ML,practical,perfect
0.0000000000,0.3290933780,0.3546591435,0.3315921103
2.0000000000,0.2826306630,0.3217615741,0.2980199653
4.0000000000,0.2394501901,0.2816377315,0.2561157890
6.0000000000,0.1971375661,0.2388337191,0.2101875482
8.0000000000,0.1597796379,0.1991094715,0.1684262635
10.0000000000,0.1233431300,0.1626355131,0.1323459201
12.0000000000,0.0908811177,0.1322067901,0.1015448495
14.0000000000,0.0640222388,0.1077084780,0.0765840567
16.0000000000,0.0448349041,0.0878205054,0.0563477045
18.0000000000,0.0302609540,0.0717282986,0.0422800444
20.0000000000,0.0192954282,0.0621873071,0.0321025270
22.0000000000,0.0126508350,0.0516084587,0.0237287809
24.0000000000,0.0084741237,0.0461635320,0.0200817901
26.0000000000,0.0063408978,0.0423016975,0.0157367863
28.0000000000,0.0044890460,0.0394096258,0.0135357832
30.0000000000,0.0036283069,0.0369755498,0.0123550829


==> plot_data/bers_bo10_no_tdnn_mn1_b2.csv <==
SNR,ML,practical,perfect
0.0000000000,0.3452535136,0.3562962963,0.3320387731
2.0000000000,0.3005025628,0.3203304880,0.2977989969
4.0000000000,0.2582341270,0.2814641204,0.2553290413
6.0000000000,0.2156444692,0.2382018229,0.2112379437
8.0000000000,0.1754660632,0.1987098765,0.1694108796
10.0000000000,0.1396545552,0.1627937404,0.1323701292
12.0000000000,0.1082861690,0.1332768615,0.1024082272
14.0000000000,0.0819275794,0.1082467689,0.0766816647
16.0000000000,0.0609633350,0.0890538677,0.0573658854
18.0000000000,0.0452348297,0.0728827643,0.0428894676
20.0000000000,0.0350614253,0.0608036265,0.0308545525
22.0000000000,0.0264372520,0.0531674865,0.0240673225
24.0000000000,0.0209788360,0.0470904707,0.0191853781
26.0000000000,0.0175204613,0.0424722222,0.0156230228
28.0000000000,0.0152033730,0.0386031539,0.0132321084
30.0000000000,0.0136278935,0.0368337191,0.0120902296


==> plot_data/bers_bo15_mn2_b3.csv <==
SNR,ML,practical,perfect
0.0000000000,0.3331019345,0.3526190683,0.3279994695
2.0000000000,0.2904725116,0.3164414545,0.2935140336
4.0000000000,0.2475957341,0.2753819927,0.2516960841
6.0000000000,0.2040025215,0.2283035301,0.2027008102
8.0000000000,0.1635806052,0.1857676987,0.1595687693
10.0000000000,0.1254581680,0.1459591532,0.1187531346
12.0000000000,0.0908775215,0.1109015721,0.0852304205
14.0000000000,0.0632474372,0.0797038002,0.0564803723
16.0000000000,0.0411959325,0.0549583816,0.0354275656
18.0000000000,0.0264103423,0.0365318287,0.0213039641
20.0000000000,0.0158560681,0.0237761863,0.0136959877
22.0000000000,0.0102170966,0.0158790509,0.0078216146
24.0000000000,0.0065400546,0.0108477527,0.0054054302
26.0000000000,0.0042398727,0.0075780768,0.0033807870
28.0000000000,0.0030544395,0.0058583623,0.0020403164
30.0000000000,0.0021052827,0.0043652103,0.0015409915


==> plot_data/bers_bo15_no_tdnn_mn2_b2.csv <==
SNR,ML,practical,perfect
0.0000000000,0.3489289435,0.3531866802,0.3285152874
2.0000000000,0.3052053985,0.3168037230,0.2949133873
4.0000000000,0.2601558366,0.2749996142,0.2515933642
6.0000000000,0.2152850529,0.2299698592,0.2032768615
8.0000000000,0.1736407077,0.1869790702,0.1591428434
10.0000000000,0.1326240906,0.1454493634,0.1182207755
12.0000000000,0.0984714368,0.1102908951,0.0848479938
14.0000000000,0.0688738426,0.0804890529,0.0574236593
16.0000000000,0.0443740906,0.0552732446,0.0360497203
18.0000000000,0.0287818700,0.0363331404,0.0213689236
20.0000000000,0.0178098132,0.0237773920,0.0132140721
22.0000000000,0.0116810103,0.0153195891,0.0086756366
24.0000000000,0.0076153274,0.0104245274,0.0051329572
26.0000000000,0.0047170966,0.0083039641,0.0031110629
28.0000000000,0.0033529679,0.0058648727,0.0021317033
30.0000000000,0.0024172454,0.0047719907,0.0013155382


==> plot_data/bers_bo20_mn1_b0.csv <==
SNR,ML,practical,perfect
0.0000000000,0.3500014054,0.3532015818,0.3286338735
2.0000000000,0.3077506614,0.3167644194,0.2941931424
4.0000000000,0.2631906415,0.2736570698,0.2509192226
6.0000000000,0.2192008929,0.2318894676,0.2018644869
8.0000000000,0.1753006779,0.1859410687,0.1591262539
10.0000000000,0.1340358383,0.1439718846,0.1177503376
12.0000000000,0.0958817378,0.1080234857,0.0816072049
14.0000000000,0.0662508681,0.0764846644,0.0544282890
16.0000000000,0.0444120784,0.0500543499,0.0314574653
18.0000000000,0.0271781994,0.0329560667,0.0194105421
20.0000000000,0.0168791336,0.0209779128,0.0115568094
22.0000000000,0.0106366154,0.0132930652,0.0071649306
24.0000000000,0.0067484706,0.0082501447,0.0048879726
26.0000000000,0.0045108300,0.0061065779,0.0032482639
28.0000000000,0.0031987434,0.0050037133,0.0019729938
30.0000000000,0.0022072173,0.0039713542,0.0011968557


==> plot_data/bers_bo20_no_tdnn_mn2_d1.csv <==
SNR,ML,practical,perfect
0.0000000000,0.3231271081,0.3533129340,0.3294348476
2.0000000000,0.2797670718,0.3175209780,0.2940404610
4.0000000000,0.2340411293,0.2724302180,0.2508924576
6.0000000000,0.1945262897,0.2281658951,0.2019324846
8.0000000000,0.1525190146,0.1848633777,0.1575040992
10.0000000000,0.1183048942,0.1437538580,0.1174693769
12.0000000000,0.0862693452,0.1070467785,0.0821613619
14.0000000000,0.0581237186,0.0756339217,0.0550108025
16.0000000000,0.0363898396,0.0525410397,0.0339536073
18.0000000000,0.0226601769,0.0335560860,0.0196892843
20.0000000000,0.0142350777,0.0202429109,0.0124220197
22.0000000000,0.0089864831,0.0132894001,0.0074774788
24.0000000000,0.0054696181,0.0087349537,0.0045373746
26.0000000000,0.0039015790,0.0064986015,0.0029671586
28.0000000000,0.0026784888,0.0048394097,0.0019177276
30.0000000000,0.0018501157,0.0035843943,0.0012214506


==> plot_data/bers_bo25_mn2_b3.csv <==
SNR,ML,practical,perfect
0.0000000000,0.3364423363,0.3533505498,0.3288971354
2.0000000000,0.2943797950,0.3169372106,0.2941164159
4.0000000000,0.2514305969,0.2746146316,0.2506685475
6.0000000000,0.2074698247,0.2287714603,0.2019048515
8.0000000000,0.1671512070,0.1843979070,0.1582666860
10.0000000000,0.1279377480,0.1450903260,0.1178189622
12.0000000000,0.0933683862,0.1085659240,0.0839266493
14.0000000000,0.0633387483,0.0758981481,0.0535088252
16.0000000000,0.0404134425,0.0507017265,0.0333314525
18.0000000000,0.0256382688,0.0322715085,0.0199091435
20.0000000000,0.0165598545,0.0203917342,0.0122885320
22.0000000000,0.0099828042,0.0130464410,0.0075107542
24.0000000000,0.0064585813,0.0092394387,0.0049080343
26.0000000000,0.0040498099,0.0065676119,0.0029024884
28.0000000000,0.0029667659,0.0047918596,0.0020374228
30.0000000000,0.0021747272,0.0038487172,0.0013325617


==> plot_data/bers_bo25_no_tdnn_mn1_d1.csv <==
SNR,ML,practical,perfect
0.0000000000,0.3275469577,0.3518425926,0.3288199749
2.0000000000,0.2838672288,0.3161204186,0.2939208140
4.0000000000,0.2409231978,0.2742128183,0.2512720390
6.0000000000,0.2002559110,0.2280141782,0.2029046586
8.0000000000,0.1578963707,0.1858397473,0.1564135802
10.0000000000,0.1226631118,0.1436000193,0.1180112365
12.0000000000,0.0878340774,0.1084821084,0.0817470100
14.0000000000,0.0600692791,0.0763928916,0.0536437596
16.0000000000,0.0383165096,0.0510868538,0.0328861883
18.0000000000,0.0245370784,0.0330535301,0.0196907311
20.0000000000,0.0153477596,0.0202013407,0.0118703704
22.0000000000,0.0097748429,0.0130197242,0.0081851852
24.0000000000,0.0061579448,0.0094989873,0.0046766493
26.0000000000,0.0040744048,0.0066248071,0.0028836323
28.0000000000,0.0027070106,0.0052870370,0.0020242573
30.0000000000,0.0020033896,0.0038004919,0.0011868731


==> plot_data/const_bo10_mn_d0.csv <==
x,y,label
0.923269,-0.068028,000000
0.490791,1.033438,000001
1.261072,-0.11701,000010
0.85581,1.239001,000011
0.893294,0.300036,000100
0.73291,0.680472,000101
1.237973,0.332996,000110
1.073015,0.8106,000111
-0.443381,-0.958844,001000
-0.999238,-0.096377,001001
-0.589564,-1.249178,001010
-1.33294,-0.185228,001011
-0.711172,-0.729234,001100
-0.902764,-0.432458,001101
-0.952143,-0.968012,001110
-1.207281,-0.596079,001111
0.847779,-0.434722,010000
0.054069,1.270056,010001
1.144527,-0.575561,010010
0.839891,1.630965,010011
0.649111,-0.779095,010100
-0.500447,1.16255,010101
0.884465,-0.987892,010110
1.062882,1.9275,010111
-0.075398,-1.067549,011000
-0.993463,0.270166,011001
-0.092755,-1.385971,011010
-1.330348,0.249221,011011
0.300079,-1.002152,011100
-0.888617,0.736965,011101
0.400142,-1.308184,011110
-1.222756,0.676843,011111
0.62601,-0.030153,100000
0.274935,0.78324,100001
0.198631,0.01653,100010
0.020374,0.195098,100011
0.603799,0.254746,100100
0.44693,0.543371,100101
0.357361,0.190864,100110
0.178305,0.41905,100111
-0.311645,-0.710384,101000
-0.708335,-0.020343,101001
-0.108998,-0.143972,101010
-0.280313,0.025852,101011
-0.484492,-0.525541,101100
-0.645338,-0.291067,101101
-0.246103,-0.37181,101110
-0.421902,-0.169196,101111
0.585946,-0.308409,110000
-0.010118,0.916466,110001
0.31321,-0.196065,110010
-0.151821,0.332642,110011
0.461056,-0.584272,110100
-0.323243,0.845754,110101
0.289288,-0.426422,110110
-0.135712,0.572531,110111
-0.063369,-0.790285,111000
-0.700897,0.26785,111001
0.058839,-0.267208,111010
-0.413077,0.228199,111011
0.191905,-0.736855,111100
-0.626327,0.611978,111101
0.033617,-0.488722,111110
-0.417325,0.477297,111111

